Leveraging Multiphase CT for Quality Enhancement of Portal Venous CT: Utility for Pancreas Segmentation

Multiphase CT studies are routinely obtained in clinical practice for diagnosis and management of various diseases, such as cancer. However, the CT studies can be acquired with low radiation doses, different scanners, and are frequently affected by motion and metal artifacts. Prior approaches have targeted the quality improvement of one specific CT phase (e.g., non-contrast CT). In this work, we hypothesized that leveraging multiple CT phases for the quality enhancement of one phase may prove advantageous for downstream tasks, such as segmentation. A 3D progressive fusion and non-local (PFNL) network was developed. It was trained with three degraded (low-quality) phases (non-contrast, arterial, and portal venous) to enhance the quality of the portal venous phase. Then, the effect of scan quality enhancement was evaluated using a proxy task of pancreas segmentation, which is useful for tracking pancreatic cancer. The proposed approach improved the pancreas segmentation by 3% over the corresponding low-quality CT scan. To the best of our knowledge, we are the first to harness multiphase CT for scan quality enhancement and improved pancreas segmentation.

==> delong_test_against_uni_ft.txt <==
Spleen Volume
Advanced Fibrosis GeneralizedLinearRegressor GLM
0.5754235440251331
Advanced Fibrosis GeneralizedLinearRegressor GLM w. serum
0.33249022426735175
Advanced Fibrosis GeneralizedLinearRegressor GLM w. pvat
0.0862114617787443
Advanced Fibrosis GeneralizedLinearRegressor GLM w. pvat w. serum
0.06573982548243122
Advanced Fibrosis LogisticRegression LR
0.13357492198599746
Advanced Fibrosis LogisticRegression LR w. serum
0.06474116609638865
Advanced Fibrosis LogisticRegression LR w. pvat
0.0035704336370291833 !!
Advanced Fibrosis LogisticRegression LR w. pvat w. serum
0.009833942443440144 !!
Cirrhosis GeneralizedLinearRegressor GLM
0.36799658588031137
Cirrhosis GeneralizedLinearRegressor GLM w. serum
0.392487807001039
Cirrhosis GeneralizedLinearRegressor GLM w. pvat
0.3050983434567568
Cirrhosis GeneralizedLinearRegressor GLM w. pvat w. serum
0.3753998222072167
Cirrhosis LogisticRegression LR
0.1564074179983927
Cirrhosis LogisticRegression LR w. serum
0.3890818003305154
Cirrhosis LogisticRegression LR w. pvat
0.22439311776585769
Cirrhosis LogisticRegression LR w. pvat w. serum
0.35794210968593354

computed_FIB4_score
Advanced Fibrosis GeneralizedLinearRegressor GLM
0.8503602122174764
Advanced Fibrosis GeneralizedLinearRegressor GLM w. serum
0.5102793891605981
Advanced Fibrosis GeneralizedLinearRegressor GLM w. pvat
0.3250299592915592
Advanced Fibrosis GeneralizedLinearRegressor GLM w. pvat w. serum
0.1579167535844378
Advanced Fibrosis LogisticRegression LR
0.7808399200648299
Advanced Fibrosis LogisticRegression LR w. serum
0.06328887938816197
Advanced Fibrosis LogisticRegression LR w. pvat
0.48469951436699865
Advanced Fibrosis LogisticRegression LR w. pvat w. serum
0.07626221270525647
Cirrhosis GeneralizedLinearRegressor GLM
0.29375118880255113
Cirrhosis GeneralizedLinearRegressor GLM w. serum
0.23804188287033756
Cirrhosis GeneralizedLinearRegressor GLM w. pvat
0.1813570907700225
Cirrhosis GeneralizedLinearRegressor GLM w. pvat w. serum
0.18537295402806764
Cirrhosis LogisticRegression LR
0.35804279185086074
Cirrhosis LogisticRegression LR w. serum
0.15319532139416547
Cirrhosis LogisticRegression LR w. pvat
0.1938091711215384
Cirrhosis LogisticRegression LR w. pvat w. serum
0.11788527134269722

Portal Vein PVAT Mean Attenuation (HU)
Advanced Fibrosis GeneralizedLinearRegressor GLM
0.00043978991968951525 !!
Advanced Fibrosis GeneralizedLinearRegressor GLM w. serum
5.924893349419827e-05 !!
Advanced Fibrosis GeneralizedLinearRegressor GLM w. pvat
1.2467469616159188e-05 !!
Advanced Fibrosis GeneralizedLinearRegressor GLM w. pvat w. serum
2.517826528435735e-06 !!
Advanced Fibrosis LogisticRegression LR
0.00034579019039111624 !!
Advanced Fibrosis LogisticRegression LR w. serum
1.0149701976235487e-05 !!
Advanced Fibrosis LogisticRegression LR w. pvat
3.02865562553679e-05 !!
Advanced Fibrosis LogisticRegression LR w. pvat w. serum
8.840697023089214e-07 !!
Cirrhosis GeneralizedLinearRegressor GLM
0.0002755782366461628 !!
Cirrhosis GeneralizedLinearRegressor GLM w. serum
0.00018361706916894774 !!
Cirrhosis GeneralizedLinearRegressor GLM w. pvat
0.0001300169321831609 !!
Cirrhosis GeneralizedLinearRegressor GLM w. pvat w. serum
0.00010836727538392167 !!
Cirrhosis LogisticRegression LR
0.0009713699835679419 !!
Cirrhosis LogisticRegression LR w. serum
0.0003469432401708268 !!
Cirrhosis LogisticRegression LR w. pvat
0.00015348317902271394 !!
Cirrhosis LogisticRegression LR w. pvat w. serum
0.00026268313426658385 !!


